On Bell's dynamical route to special relativity

This paper develops the approach to special relativity put forward by John S. Bell. The classical dynamics of an electron orbiting a nucleus in uniform motion is solved analytically and compared to numerical simulations for an accelerated nucleus. The relativistic phenomena of length contraction and time dilation are shown to result from the electric and magnetic forces on the electron when its motion is analyzed in a single frame of reference. The relevance of these results for understanding the theory of special relativity is discussed.

==> README.txt <==
The supplementary online material includes:

1. ajp_supplemental.pdf:  A document that discusses the equations of motion.
2. orbit_constV.m: A MATLAB script to calculate electron orbits for a nucleus in uniform motion.
3. orbit_accelV.m: A script to calculate electron orbits for an accelerating nucleus.
4. calc_ret_time_accelV.m: A function used in #3 to calculate the retarded time.
5. calc_fields_accelV.m: A function used in #3 to calculate the electric and magnetic fields.
